An integrated numerical model for coupled poro-hydro-mechanics and fracture propagation using embedded meshes

Integrated models for fluid-driven fracture propagation and general multiphase flow in porous media are valuable to the study and engineering of several systems, including hydraulic fracturing, underground disposal of waste, and geohazard mitigation across such applications. This work extends the coupled model multiphase flow and poromechanical model of \cite{ren2018embedded} to admit fracture propagation (FP). The coupled XFEM-EDFM scheme utilizes a separate fracture mesh that is embedded on a static background mesh. The onset and dynamics of fracture propagation (FP) are governed by the equivalent stress intensity factor (SIF) criterion. A domain-integral method (J integral) is applied to compute this information. An adaptive time-marching scheme is proposed to rapidly restrict and grow temporal resolution to match the underlying time-scales. The proposed model is verified with analytical solutions, and shows the capability to accurately and adaptively co-simulate fluid transport and deformation as well as the propagation of multiple fractures.

==> Figures/case9/TimeStepsInfo1.txt <==
7.06719	18	31
7.16719	4	9
17.3072	16	33
19.2202	9	18
26.8185	15	32
27.7585	10	21
35.7035	15	30
37.3885	11	22
46.0985	9	22
48.5385	11	23
57.1046	14	29
60.4102	7	19
64.5552	15	30
67.2652	4	13
71.2302	13	26
75.1002	7	17
78.0102	7	17


==> Figures/case9/TimeStepsInfo2.txt <==
7.06731	4	14
7.16714	2	7
17.3083	5	19
19.2225	4	15
26.8186	5	21
27.7571	3	12
35.6981	4	17
37.386	3	13
46.0971	4	17
48.5424	4	15
57.1027	4	17
60.4108	3	15
64.5544	4	16
67.2627	2	12
71.2301	4	16

